Arcminute Microkelvin Imager observations at 15.5 GHz of the tidal disruption event Swift J164449.3+573451 from 2011 Mar to 2014 Mar

Radio monitoring of the tidal disruption event Swift J164449.3+573451 at 15.5 GHz with the Arcminute Microkelvin Imager is reported. The results from 308 observations made from 2011 Mar to 2014 Mar are presented. These show a steady rise in flux density from $\approx$3 mJy (three days after the initial $\gamma$-ray detection of Swift J164449.3+573451), to a peak of nearly 30 mJy $\approx$140 days later, followed by a steady decline.

==> AMI-swift-tde.txt <==
Title: Arcminute Microkelvin Imager observations at 15.5 GHz of the tidal 
       disruption event Swift J164449.3+573451 from 2011 Mar to 2014 Mar
Authors: Green D.A.
Table: AMI radio light curve of Swift J164449.3+573451
================================================================================
Byte-by-byte Description of file: dbf1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 10 F10.4  d       MJD    Time of observation; Modified Julian Date
  12- 19 F8.6   Jy      S      Flux density at 15.5 GHz
  21- 28 F8.6   Jy    e_S      Error in S
--------------------------------------------------------------------------------
55651.2131 0.002835 0.000073 
55651.4022 0.002806 0.000120 
55652.1830 0.003233 0.000038 
55653.1574 0.003904 0.000071 
55654.0976 0.005004 0.000101 
55655.1052 0.006049 0.000141 
55656.3276 0.006082 0.000131 
55657.0998 0.007116 0.000158 
55659.0337 0.007925 0.000178 
55659.3938 0.007555 0.000237 
55660.1193 0.008408 0.000238 
55662.0134 0.008546 0.000183 
55664.1984 0.009089 0.000110 
55665.2722 0.009379 0.000159 
55667.3253 0.010066 0.000163 
55668.3011 0.009584 0.000155 
55672.2770 0.010604 0.000208 
55674.2438 0.011330 0.000160 
55675.2584 0.011361 0.000114 
55676.0998 0.011303 0.000145 
55678.3385 0.012052 0.000240 
55679.1540 0.011934 0.000161 
55680.3348 0.012054 0.000211 
55681.2611 0.013501 0.000210 
55683.0340 0.013183 0.000245 
55684.1386 0.013215 0.000150 
55685.3246 0.012040 0.000305 
55687.2360 0.013535 0.000178 
55689.0470 0.014040 0.000261 
55689.3085 0.013557 0.000272 
55690.1742 0.013199 0.000192 
55691.2892 0.012842 0.000238 
55694.2377 0.014019 0.000250 
55695.1830 0.014180 0.000179 
55696.0868 0.014604 0.000204 
55697.0944 0.015482 0.000250 
55698.9297 0.015587 0.000233 
55701.1614 0.014441 0.000191 
55702.0663 0.017489 0.000268 
55706.2738 0.016517 0.000309 
55708.0838 0.018486 0.000328 
55708.9976 0.017232 0.000202 
55711.0510 0.019178 0.000236 
55714.1501 0.020146 0.000228 
55715.2409 0.019728 0.000322 
55716.2382 0.020349 0.000338 
55716.9290 0.020825 0.000246 
55719.0222 0.021621 0.000170 
55720.0299 0.021284 0.000194 
55722.1993 0.021266 0.000238 
55723.0130 0.022227 0.000234 
55724.0401 0.023435 0.000254 
55725.0373 0.023390 0.000245 
55726.0138 0.023190 0.000242 
55727.0250 0.023278 0.000229 
55728.9637 0.022948 0.000223 
55729.9101 0.025358 0.000539 
55732.1945 0.023186 0.000308 
55733.9120 0.024344 0.000293 
55735.1863 0.024572 0.000271 
55737.1296 0.025187 0.000381 
55738.1269 0.025225 0.000206 
55743.9609 0.025572 0.000283 
55746.1528 0.026468 0.000440 
55747.1504 0.026511 0.000469 
55748.9192 0.027223 0.000284 
55751.1395 0.027352 0.000351 
55751.8047 0.028058 0.000252 
55752.9311 0.027236 0.000388 
55753.8695 0.027721 0.000245 
55755.8883 0.028449 0.000285 
55758.0490 0.027371 0.000340 
55759.0463 0.028131 0.000294 
55761.0409 0.027950 0.000281 
55763.6483 0.028740 0.000366 
55764.1057 0.028419 0.000350 
55765.0289 0.027150 0.000281 
55766.0985 0.028320 0.000336 
55767.0958 0.027087 0.000343 
55767.7284 0.028389 0.000342 
55768.9937 0.028972 0.000215 
55769.9297 0.028704 0.000285 
55771.0544 0.027829 0.000336 
55772.9274 0.028037 0.000206 
55773.8963 0.028128 0.000243 
55776.0349 0.028212 0.000319 
55776.9037 0.028397 0.000423 
55778.0363 0.028405 0.000319 
55778.8979 0.028148 0.000338 
55779.9014 0.028763 0.000443 
55780.8695 0.029116 0.000292 
55782.0102 0.027845 0.000298 
55783.0559 0.029250 0.000384 
55784.0553 0.027503 0.000383 
55785.0508 0.028896 0.000445 
55786.0491 0.029061 0.000412 
55786.6773 0.028513 0.000210 
55787.8414 0.027933 0.000342 
55788.6008 0.026668 0.000630 
55788.9772 0.027577 0.000268 
55789.9676 0.027853 0.000284 
55792.0275 0.028424 0.000391 
55793.0265 0.027073 0.000336 
55793.8181 0.028715 0.000204 
55794.8182 0.028701 0.000324 
55796.0166 0.027395 0.000379 
55796.7677 0.027049 0.000354 
55797.6895 0.026878 0.000239 
55797.8754 0.027864 0.000209 
55799.0084 0.027432 0.000397 
55800.9995 0.027954 0.000390 
55801.8932 0.027784 0.000325 
55802.9975 0.027205 0.000374 
55803.8320 0.027164 0.000269 
55804.8227 0.027515 0.000279 
55805.8186 0.027320 0.000253 
55806.7438 0.027222 0.000296 
55807.7522 0.027224 0.000247 
55808.8222 0.027523 0.000261 
55811.5498 0.026848 0.000411 
55813.6804 0.025801 0.000414 
55814.6777 0.025966 0.000242 
55817.7935 0.025139 0.000208 
55819.8752 0.025074 0.000213 
55822.8664 0.025720 0.000238 
55825.7266 0.024866 0.000203 
55826.8485 0.024605 0.000257 
55829.5754 0.024143 0.000213 
55831.8626 0.024755 0.000286 
55832.7359 0.024654 0.000266 
55834.9160 0.024110 0.000282 
55838.7385 0.025250 0.000193 
55839.5557 0.025864 0.000218 
55842.5711 0.025833 0.000234 
55845.5581 0.025646 0.000264 
55848.5513 0.026285 0.000252 
55855.7319 0.024841 0.000254 
55859.7165 0.024555 0.000221 
55862.7076 0.024660 0.000243 
55865.7535 0.024350 0.000298 
55866.7660 0.024430 0.000287 
55871.4517 0.024304 0.000264 
55875.4855 0.024311 0.000192 
55878.4146 0.024364 0.000275 
55880.5601 0.023624 0.000213 
55883.3961 0.022867 0.000605 
55885.7473 0.023470 0.000322 
55889.6820 0.022663 0.000387 
55893.4661 0.022465 0.000422 
55896.6598 0.022066 0.000276 
55899.7313 0.021888 0.000340 
55902.6784 0.022444 0.000343 
55906.3517 0.022251 0.000285 
55911.4447 0.020535 0.000660 
55913.3561 0.020956 0.000277 
55915.5276 0.020777 0.000238 
55919.3951 0.020403 0.000311 
55921.2512 0.019231 0.000261 
55924.4036 0.020032 0.000280 
55925.3597 0.020333 0.000181 
55928.3706 0.019461 0.000249 
55932.2710 0.018956 0.000370 
55935.4131 0.019073 0.000158 
55938.5801 0.018108 0.000422 
55942.3822 0.019061 0.000256 
55946.3851 0.017492 0.000279 
55948.4766 0.017672 0.000231 
55954.3529 0.017357 0.000174 
55958.2831 0.016614 0.000226 
55961.1433 0.017042 0.000208 
55965.2121 0.016849 0.000174 
55966.2834 0.016670 0.000164 
55969.2704 0.016505 0.000200 
55971.2649 0.016016 0.000156 
55973.3093 0.015539 0.000212 
55976.3011 0.015080 0.000210 
55978.2943 0.014968 0.000204 
55982.3007 0.014704 0.000161 
55985.2212 0.014355 0.000222 
55987.2711 0.013941 0.000264 
55990.2131 0.013586 0.000146 
55993.2845 0.013725 0.000205 
55996.2424 0.013997 0.000334 
55999.2446 0.012977 0.000198 
56002.3084 0.013156 0.000139 
56005.2725 0.012395 0.000150 
56008.2193 0.012121 0.000160 
56011.1294 0.011903 0.000179 
56013.2140 0.011755 0.000116 
56017.1753 0.011206 0.000142 
56019.1283 0.011480 0.000142 
56022.1776 0.011256 0.000169 
56025.1348 0.010709 0.000124 
56028.1592 0.010751 0.000185 
56031.2202 0.010426 0.000182 
56034.1864 0.010901 0.000168 
56040.1506 0.010406 0.000215 
56048.2590 0.010814 0.000539 
56052.1490 0.010196 0.000252 
56055.0183 0.009603 0.000171 
56058.1465 0.009875 0.000203 
56063.2284 0.008567 0.000267 
56066.0748 0.009576 0.000602 
56069.1359 0.009492 0.000156 
56072.1831 0.009288 0.000198 
56075.1091 0.008425 0.000199 
56078.0663 0.009069 0.000145 
56084.1330 0.009085 0.000218 
56095.9583 0.008250 0.000223 
56103.0950 0.007775 0.000128 
56105.9517 0.007705 0.000176 
56106.9317 0.007823 0.000158 
56110.9879 0.007470 0.000197 
56115.9764 0.006936 0.000094 
56124.9691 0.006458 0.000204 
56129.8758 0.006669 0.000201 
56131.9361 0.006286 0.000159 
56144.7981 0.006031 0.000170 
56147.8523 0.006207 0.000552 
56151.8961 0.005196 0.000327 
56154.7154 0.005650 0.000252 
56167.8177 0.005302 0.000165 
56170.7825 0.005392 0.000104 
56173.7418 0.005477 0.000164 
56179.8916 0.005390 0.000118 
56186.9072 0.005186 0.000129 
56189.6012 0.005155 0.000211 
56192.7010 0.004877 0.000159 
56195.8092 0.004886 0.000135 
56197.6243 0.004788 0.000174 
56207.6261 0.004609 0.000109 
56213.6270 0.004310 0.000402 
56216.5783 0.004676 0.000200 
56222.7043 0.004534 0.000242 
56229.5958 0.004196 0.000139 
56232.4754 0.004416 0.000128 
56238.5969 0.004291 0.000092 
56241.5922 0.004136 0.000140 
56244.5999 0.004332 0.000158 
56247.4331 0.003971 0.000101 
56250.5246 0.003981 0.000139 
56253.3710 0.003419 0.000177 
56256.6731 0.003815 0.000107 
56263.5812 0.004037 0.000109 
56267.4554 0.003694 0.000080 
56270.4908 0.003779 0.000135 
56273.5692 0.003825 0.000141 
56276.4862 0.003758 0.000106 
56279.3374 0.003562 0.000211 
56282.6447 0.003710 0.000148 
56300.2683 0.003514 0.000126 
56303.3467 0.003664 0.000177 
56312.3602 0.003383 0.000106 
56327.2534 0.003292 0.000160 
56330.3360 0.003445 0.000102 
56332.2350 0.003199 0.000114 
56335.3722 0.003271 0.000151 
56344.3739 0.003302 0.000081 
56350.2758 0.003156 0.000180 
56370.0876 0.003325 0.000096 
56378.1409 0.003427 0.000080 
56380.1645 0.003381 0.000132 
56382.0479 0.003220 0.000107 
56385.0674 0.003124 0.000104 
56389.3196 0.003475 0.000110 
56391.0268 0.003277 0.000093 
56395.0297 0.003289 0.000110 
56398.9945 0.003174 0.000101 
56402.0341 0.003357 0.000122 
56406.9457 0.003332 0.000171 
56409.9943 0.003232 0.000086 
56421.1582 0.003031 0.000086 
56428.9646 0.003032 0.000132 
56440.0149 0.002974 0.000110 
56452.0586 0.002854 0.000105 
56454.9975 0.002861 0.000107 
56460.7872 0.002899 0.000142 
56468.9786 0.002880 0.000099 
56477.0697 0.002460 0.000111 
56480.0642 0.002533 0.000135 
56483.8497 0.002538 0.000124 
56497.8094 0.002283 0.000194 
56507.8465 0.002453 0.000214 
56514.6536 0.002401 0.000256 
56522.7827 0.001581 0.000209 
56529.7767 0.001913 0.000197 
56538.8962 0.001931 0.000129 
56557.7460 0.002281 0.000296 
56563.7317 0.002271 0.000139 
56569.7437 0.001664 0.000156 
56580.5357 0.001758 0.000150 
56597.5641 0.001905 0.000163 
56605.5443 0.002090 0.000301 
56614.5363 0.001979 0.000106 
56619.5116 0.001836 0.000094 
56628.5142 0.002087 0.000178 
56635.4589 0.002030 0.000141 
56646.4482 0.001728 0.000111 
56655.4763 0.001784 0.000105 
56669.4901 0.001759 0.000098 
56675.3850 0.001834 0.000407 
56689.2878 0.001654 0.000126 
56700.1541 0.001864 0.000176 
56708.1571 0.001462 0.000149 
56718.1464 0.001639 0.000101 
56723.2526 0.002026 0.000338 
56730.1157 0.001539 0.000127 
56743.2291 0.001622 0.000126 

